Model Checking Regular Language Constraints

Even the fastest SMT solvers have performance problems with regular expressions from real programs. Because these performance issues often arise from the problem representation (e.g. non-deterministic finite automata get determinized and regular expressions get unrolled), we revisit Boolean finite automata, which allow for the direct and natural representation of any Boolean combination of regular languages. By applying the IC3 model checking algorithm to Boolean finite automata, not only can we efficiently answer emptiness and universality problems, but through an extension, we can decide satisfiability of multiple variable string membership problems. We demonstrate the resulting system's effectiveness on a number of popular benchmarks and regular expressions.

==> diff.txt <==
diff --git a/qzy.tex b/qzy.tex
index fc50f21..5ee68d1 100644
--- a/qzy.tex
+++ b/qzy.tex
@@ -37,7 +37,7 @@
}

\title{Model Checking Regular Language Constraints}
[-\author{Arlen-]{+\author{}% Arlen+} Cox \and Jason Leasure}
\institute{IDA/CCS}
\begin{document}
\maketitle
@@ -48,7 +48,7 @@

\section{Introduction}

While there are a significant number of satisfiability-modulo-theories (SMT) solvers for strings~\cite{z3str2,cvc4,norn,hampi}, most of the effort in these solvers has gone into solving word equations where the primary problem is string concatenation.  This paper is concerned with the problem of SMT solving where {+theory+} predicates are regular expression membership.  For example the following formula should be determined to be valid:
\begin{align*}
  \forall x \in \textrm{STRINGS}. \; \left( x \in (\texttt{a} \cdot \texttt{b})^* \vee x \in (\texttt{c} \cdot \texttt{d} \cdot \texttt{e})^* \right) \rightarrow x \in (\texttt{c} \cdot \texttt{d} \cdot \texttt{e} \ | \ \texttt{a} \cdot \texttt{b} )^*
\end{align*}
@@ -150,11 +150,11 @@ Satisfiability modulo the theory of regular language membership is described by
\end{align*}
where $x$ is any variable and $L$ is the accepted language of any regular expression.

The semantics of this language are the obvious Boolean logic semantics combined with language membership as described above. We consider two variants of this language.  In the first variant, it is assumed that there is a single variable.  This variant is {+consistent with existing automata-based approaches and is+} addressed in Section~\ref{sec:alternating}.  The second variant drops the single variable constraint and will be addressed in [-Section~\ref{sec:multi-var}-]{+Section~\ref{sec:multi-var}.+}

A \emph{Boolean finite automaton} (BFA) $\bfa = (\syms, \statesbfa, \initbfa, \finalbfa, \transbfa)$ is a finite-state transition system composed of a final assignment, $\finalbfa:\statesbfa\rightarrow \bool$, and Boolean functions, $\initbfa : 2^\statesbfa \rightarrow \bool$ and $\transbfa : \statesbfa \times \syms \rightarrow (2^\statesbfa \rightarrow \bool)$. We will equivocate elements $\state\in \statesbfa$ with the corresponding bit-level accessor, $\state:2^\statesbfa\rightarrow \bool$, so that subsets of $2^\statesbfa$ are naturally represented as Boolean expressions with literals in $\statesbfa$.

To interpret a BFA as [-the-]{+an+} NFA $(\syms, \states, \init, \final, \trans)$, put $Q=2^\statesbfa$. $\init$ is the set indicated by $\initbfa$.  $\final$ is the singleton indicated by $\left(\bigwedge_{\finalbfa(q)=1}\  q \right) \wedge \left( \bigwedge_{\finalbfa(q)=0} \neg q \right)$. Finally, transitions are defined as follows
\begin{align*}
  \trans = \Set{(y,\sym,z) \in \states \times \syms \times \states |  \forall\state\in \statesbfa .\ \state(z) = \transbfa(q,\sym)(y) }
\end{align*}
@@ -377,7 +377,7 @@ While Qzy can support any AIGER-compatible~\cite{aiger} model checker, by defaul

In this section we compare the performance of our approach with other solvers for strings and regular expressions. While our algorithm decides the satisfiability of an arbitrary Boolean combination of regular language membership constraints where string variables are unbounded in length, other solvers have adopted different problem domains.  The only directly comparable solver is Norn~\cite{norn}.  Consequently, we restrict the problem domain to a conjunction of possibly negated regular language membership predicates over a single string variable.  This allows comparison against the BRICS automaton library~\cite{brics} and the DPRLE solver~\cite{dprle} in addition to Norn.  We excluded StrSolve~\cite{strsolve}, which is a lazy version of DPRLE due to the unavailability of the code.  Solvers such as CVC4~\cite{cvc4} and Z3-str2~\cite{z3str2} were excluded due to their lack of support for negation of regular language membership and the Hampi solver~\cite{hampi} was excluded due to its lack of support for unbounded strings.

All tests were run on a 3.4GHz Intel processor with 8GB of RAM.  Tests running {+in Norn, which runs+} on the Java virtual machine [-(JVM)-]{+(JVM),+} were limited to 4GB of heap and had timing measured internally after JVM startup.  Time on all benchmarks was limited to 600s.  Any resource exhaustion is shown as a timeout and thus given a time of 600s, though aside from Norn resources were rarely exhausted. Qzy takes regular expressions with anchors directly, whereas Norn takes regular expressions without anchors.  Anchors were removed for Norn by an untimed separate preprocessing phase. DPRLE and BRICS Automaton take NFA with epsilons as input.  The regular expressions for Norn were transformed into NFA using Thompsons encoding.

We conduct four tests on real-world benchmarks.  The benchmarks come from RegExLib~\cite{regexlib}, a collection of user-submitted regular expressions that match URLs, email addresses, HTML tags, and so forth.  We selected two sets of benchmarks.  The first set (results shown in the first row of Figure~\ref{fig:regexlib}) is pairwise combinations of the 25 regular expressions with the largest syntax trees.  The second set (results shown in the second row of Figure~\ref{fig:regexlib}) is pairwise combinations of the regular expressions that were difficult to determinize using the BRICS Automaton package.

@@ -434,7 +434,7 @@ We attribute Qzy's performance to the combination of a good encoding with the IC

\section{Related Work}

There are a variety of libraries optimized to support automata operations.  DPRLE~\cite{dprle} is a decision procedure for the conjunction of string concatenations included in a regular language or its complement.  This was improved upon for StrSolve~\cite{strsolve} where they made the intersection and complementation operations lazy so as not to incur an upfront exponential cost.  Of course even the lazy version is exponential in the worst case and is heavily dependent on heuristics in the lazy operations.  Our work similarly performs operations lazily, but it does so over an entire SMT problem involving multiple variables, rather than just a conjunction.  Furthermore, because we use IC3, we can benefit from any generalization built-in to IC3.  {+Unfortunately the authors of StrSolve did not reply to requests for their tool to perform a comparison.+}

Symbolic automata~\cite{symbautomata} are a technique for more compactly representing automata.  They do not provide any gain in terms of the number of states in a NFA, but they do provide improvements in the representation of edges.  By representing transitions as predicates rather than symbols from an alphabet, they can compactly represent all transitions between the same two states.  It has been shown that many algorithms that can be applied to automata can be directly applied to symbolic automata.  We use a generalization of symbolic automata in our implementation so that we do not have to keep track of each symbol individually.  The generalization is that we support predicates not just on edges that accept a symbol, but also on epsilon edges.  This allows us to represent any combination of bounded history predicates with a single and-inverter graph.


